Dynamic Virtual Power Plant: A New Concept for Grid Integration of Renewable Energy Sources

The notion of Virtual Power Plant (VPP) has been used many times in last years in power systems and for several reasons. As a general trend, the behavior of a classic synchronous generator is to be emulated for a class of conventional grid components like, e.g., renewable generators or/and power electronic units. Most of the times production of these units is of interest, as it is the case for the new AGC scheme of Spain which, from this point of view, looks like a VPP. However, dynamic aspects are of high importance, especially for increasing the actual rate of penetration of Renewable Energy Sources (RES). Indeed, to go above the actual rate of RES penetration, one should deal with full participation of RES to grid services. For that, we propose here a new concept called Dynamic VPP (DVPP) which fully integrates the dynamic aspects at all levels: locally (for each RES generator), globally (for grid ancillary services and interaction with other neighbor elements of the grid) and economically (for internal optimal dispatch and participation to electricity markets). A DVPP is a set of RES along with a set of control and operation procedures. This means methodologies for: choosing the participating RES, optimal and continuous operation as a whole (especially in case of loss of natural resources - e.g., wind, sun - on a part of the DVPP), regulation (in the dynamic sense) to ensure local objectives for each generator, participation to ancillary services of the DVPP as a unit and to diminish negative effects of interaction with neighbor dynamics elements of the power system, integration in both actual power systems scenarios (with mixed classic and power electronics based generation) and future ones with high degree of RES penetration.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

